A Topology-Attention ConvLSTM Network and Its Application to EM Images

Structural accuracy of segmentation is important for finescale structures in biomedical images. We propose a novel TopologyAttention ConvLSTM Network (TACNet) for 3D image segmentation in order to achieve high structural accuracy for 3D segmentation tasks. Specifically, we propose a Spatial Topology-Attention (STA) module to process a 3D image as a stack of 2D image slices and adopt ConvLSTM to leverage contextual structure information from adjacent slices. In order to effectively transfer topology-critical information across slices, we propose an Iterative-Topology Attention (ITA) module that provides a more stable topology-critical map for segmentation. Quantitative and qualitative results show that our proposed method outperforms various baselines in terms of topology-aware evaluation metrics.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> rebuttal.txt <==
We sincerely thank reviewers for constructive feedback. Below we first address some of the common concerns from the reviewers, followed by few individual concerns that demand further clarification.

Reviewer #1: 
-- Not evaluate on ISBI13 dataset; not compare with the most recent SOTA [12]; Not report the segmentation accuracy metrics, such as dice score.

Response: 
1) We did test our algorithms on both ISBI12 and ISBI13, but chose to report the results of ISBI12 due to space limitations (ISBI13 and ISBI12 share similar properties). We will add the ISBI13 results in final version if you do think it will improve the quality of this paper. 
2) The main point of this paper, is to prove that attention module could help obtain inter-slice topological information, consequently improving the structure prediction. As we extend the method based on original 2D Topo-loss [11], that's why we choose [11] as a baseline. Actually, for [12], we could also combine our attention module with the proposed DMT-loss to further improve the structural accuracy.
3) Since we care more about structural accuracy, we didn't include the dice score. We can put the accuracy or dice score in the final version.

-- The performance improvement is very minor in ISBI12 as compared to TopoLoss [11].

Response: Since people have already achieved very good performance on ISBI12, it's very hard to make a big improvement. 

-- How fast is the computation of persistent homology; Is the whole workflow end to end trainable?

Response: The model is trained end to end and the computation of persistent homology is similar to [11] and the attention calculation has minor cost since its just matrix operations with limited length of vector. Here is the comparing of computation cost: CREMI was trained in round 2.2 hours with 350 epochs, and then trained in 1.2 hours/epoch for persistent homology process.



Reviewer #3:
a) The method is not clear in the abstract section  b) The use of abbreviations without introduction c) Some sentences are not entirely true, e.g. "Deep learning methods have achieved human-level performance for image segmentation" d) It is missing an introduction of the related works in the text, and not just the references. The method section is hard to follow

Response: Thanks for pointing out those! We will improve our presentations in the final version based on your valuable comments.

e) The results are promising, and f) Could be used the method to segment cardiac structures from 3D images? heart segmentation is a challenge, and it could be nice to test the method on this complex task, with recognized datasets from MICCAI challenges.

Response: Yes, we can definitely extend this method to cardiac structures from 3D images. We also plan to test our algorithms on different scenarios. Of course, we'll release our codes for public use.

g) The computational time is not presented, which be interesting to validate the efficiency of the method

Response: Above.





Reviewer #4: 

- Lack of comparison with the state-of-the-art. There are many segmentation methods that are getting published every year. Why just compare with these baseline methods?

Response: Our main contribution is providing a novel direction, combing attention module with topological structure. The attention module support the model focusing on critical structural errors which are not captured by other methods. We compare our result with all baselines in [11] to prove that our proposed solution for structure prediction works perfectly. Many segmentation networks are complex ensemble and hard pre/post processing. We focus on the novelty of structural method instead of beating the accuracy by 0.01%. 

Though many segmentation methods are published every year, few of them focus on structural accuracy. We choose popular methods (DIVE, U-Net) or structural oriented methods (Mosin., TopoLoss) as solid baselines.

- Lack of experiments on various datasets. The authors claim that the method is "applicable to both isotropic and anisotropic images" (paragraph 3, Sec. 1). Which dataset is isotropic/anisotropic in the experiments? This claim is not supported by the experiments.

Response: 
Thanks for pointing out this. Yes, you are right, in this paper, we only test our algorithms on EM datasets, we plan to extend our works on other datasets, such as cardiac and hepatic images.

We will polish those claims with more explanations. The stack of slices 2D images segmentation is a method for anisotropic images[18]. Directly using topological constraints in 3D for anisotropic images is not easy. Imagine a tube that is almost parallel to the x-y plane. Due to sparse samples in z dimension, the boundary mask across different slices will be rings that do not actually form a tightly sealed tube. The topological constraint is not valid. Therefore, we focus on 2D slices and propagate topological information across slices.

The both datasets we used in this paper are anisotropic, and the reasons we made this claim are: 1)  isotropic is a special case for anisotropic images. The algorithms works for anisotropic images should work better for isotropic images, since the gap between slices are smaller. 2) We'd like to provide the comparison between TACNet and 3D-Unet to support our claim: 3D-Unet treats the tube (even anisotropic images) as isotropic. Our TACNet has better perfomance than 3D-Unet, therefore for simpler isotropic images our method is also applicable. 
                ARI             VOI             Betti
TACNet:     0.8126 ± 0.0153  1.317 ± 0.165.  0.853 ± 0.183
3D-Unet:    0.8322 ± 0.0315  1.416 ± 0.097   2.313 ± 0.501
We can modify the claim if you strongly think this claim is very weak.

- The authors claim that the method is efficient (paragraph 3, Sec. 1), which is not supported by the experiments.

Response: The computationally efficient is relative to 3D image segmentation with 3D topological structural method. We use a stack of 2D images to force the topological information shares between adjacent slices.

- According to the method section, only 3 slices are input to the network each time for the segmentation. I am not convinced that 3 slices are enough for capturing complex structural information.

Response: For more complex structural images, we can input more number of slices. Here we use 3 is just for computational efficiency. Without need change the model structure, you can achieve more slices by changing the steps of lstm. Note that the persistent homolgy cost will increase in each batch. The predicted segmentation is for single slice each time, so too far neighbor slices will distract the training as critical points are very sensitive.

- Notations are confusing. f is defined as continuous-valued function, but also used for the computation of attention

Response: Thanks for pointing out! We will replace the f in equation (1) with another notation.

- The Iterative Topology-Attention (Sec. 3.2) is ensembles with the attentions of previous epochs in the training time. How it is computed during test time?

Response: It is only supporting the learning process, so there is no computation of ITA during inference process. The model has been well trained with both STA and ITA, and the prediction from final output is the test result. 

To Meta reviewer: We have addressed all concerns on above. For the title issue, we agree with you after discussion because we only have experiments on EM images in this paper. Therefore, we would like to modify the title. What needs to be emphasized is our novel topo-attention module can be applied on any 3D images that possess structural information.
